The Berkelmans-Pries Feature Importance Method: A Generic Measure of Informativeness of Features

Over the past few years, the use of machine learning models has emerged as a generic and powerful means for prediction purposes. At the same time, there is a growing demand for interpretability of prediction models. To determine which features of a dataset are important to predict a target variable $Y$, a Feature Importance (FI) method can be used. By quantifying how important each feature is for predicting $Y$, irrelevant features can be identified and removed, which could increase the speed and accuracy of a model, and moreover, important features can be discovered, which could lead to valuable insights. A major problem with evaluating FI methods, is that the ground truth FI is often unknown. As a consequence, existing FI methods do not give the exact correct FI values. This is one of the many reasons why it can be hard to properly interpret the results of an FI method. Motivated by this, we introduce a new global approach named the Berkelmans-Pries FI method, which is based on a combination of Shapley values and the Berkelmans-Pries dependency function. We prove that our method has many useful properties, and accurately predicts the correct FI values for several cases where the ground truth FI can be derived in an exact manner. We experimentally show for a large collection of FI methods (468) that existing methods do not have the same useful properties. This shows that the Berkelmans-Pries FI method is a highly valuable tool for analyzing datasets with complex interdependencies.

==> mydata.dat <==
n_methods,468
Test_1_no_result,1
Test_1_passed_test,1
Test_1_failed_test,466
Test_2_no_result,7
Test_2_passed_test,92
Test_2_failed_test,369
Test_3_no_result,2
Test_3_passed_test,45
Test_3_failed_test,421
Test_4_total_no_result,1
Test_4_total_passed_test,176
Test_4_total_failed_test,291
Test_4_no_result,1
Test_4_passed_test,438
Test_4_failed_test,29
Test_5_no_result,1
Test_5_passed_test,200
Test_5_failed_test,267
Test_6_total_no_result,1
Test_6_total_passed_test,12
Test_6_total_failed_test,455
Test_6_no_result,1
Test_6_passed_test,97
Test_6_failed_test,370
Test_7_no_result,1
Test_7_passed_test,132
Test_7_failed_test,335
Test_8_no_result,1
Test_8_passed_test,283
Test_8_failed_test,184
Test_9_no_result,1
Test_9_passed_test,97
Test_9_failed_test,370
Test_10_no_result,24
Test_10_passed_test,31
Test_10_failed_test,413
Test_11_no_result,1
Test_11_passed_test,141
Test_11_failed_test,326
Test_12_no_result,129
Test_12_passed_test,241
Test_12_failed_test,98
Test_13_no_result,9
Test_13_passed_test,243
Test_13_failed_test,216
Test_14_no_result,9
Test_14_passed_test,314
Test_14_failed_test,145
Test_15_no_result,45
Test_15_passed_test,365
Test_15_failed_test,58
Test_16_no_result,8
Test_16_passed_test,172
Test_16_failed_test,288
Test_17_no_result,34
Test_17_passed_test,13
Test_17_failed_test,421
Test_18_no_result,4
Test_18_passed_test,5
Test_18_failed_test,459
table_1_test_1_passed,1
table_1_test_1_failed,19
table_1_test_1_no_result,0
table_1_test_2_passed,10
table_1_test_2_failed,10
table_1_test_2_no_result,0
table_1_test_3_passed,15
table_1_test_3_failed,5
table_1_test_3_no_result,0
table_1_test_4_passed,20
table_1_test_4_failed,0
table_1_test_4_no_result,0
table_1_test_5_passed,19
table_1_test_5_failed,1
table_1_test_5_no_result,0
table_1_test_6_passed,7
table_1_test_6_failed,13
table_1_test_6_no_result,0
table_1_test_7_passed,18
table_1_test_7_failed,2
table_1_test_7_no_result,0
table_1_test_8_passed,18
table_1_test_8_failed,2
table_1_test_8_no_result,0
table_1_test_9_passed,2
table_1_test_9_failed,18
table_1_test_9_no_result,0
table_1_test_10_passed,13
table_1_test_10_failed,7
table_1_test_10_no_result,0
table_1_test_11_passed,17
table_1_test_11_failed,3
table_1_test_11_no_result,0
table_1_test_12_passed,20
table_1_test_12_failed,0
table_1_test_12_no_result,0
table_1_test_13_passed,4
table_1_test_13_failed,16
table_1_test_13_no_result,0
table_1_test_14_passed,6
table_1_test_14_failed,14
table_1_test_14_no_result,0
table_1_test_15_passed,20
table_1_test_15_failed,0
table_1_test_15_no_result,0
table_1_test_16_passed,17
table_1_test_16_failed,3
table_1_test_16_no_result,0
table_1_test_17_passed,2
table_1_test_17_failed,17
table_1_test_17_no_result,1
table_1_test_18_passed,4
table_1_test_18_failed,16
table_1_test_18_no_result,0
table_2_total_passed_1,18
table_2_total_passed_2,11
table_2_total_passed_3,11
table_2_total_passed_4,11
table_2_total_passed_5,11
table_2_total_passed_6,11
table_2_total_passed_7,10
table_2_total_passed_8,10
table_2_total_passed_9,10
table_2_total_passed_10,10
table_2_total_passed_11,10
table_2_total_passed_12,10
table_2_total_passed_13,10
table_2_total_passed_14,10
table_2_total_passed_15,10
table_2_total_passed_16,10
table_2_total_passed_17,10
table_2_total_passed_18,10
table_2_total_passed_19,10
table_2_total_passed_20,10
table_2_total_failed_1,0
table_2_total_no_result_1,0
table_2_total_failed_2,7
table_2_total_no_result_2,0
table_2_total_failed_3,7
table_2_total_no_result_3,0
table_2_total_failed_4,7
table_2_total_no_result_4,0
table_2_total_failed_5,7
table_2_total_no_result_5,0
table_2_total_failed_6,7
table_2_total_no_result_6,0
table_2_total_failed_7,7
table_2_total_no_result_7,1
table_2_total_failed_8,8
table_2_total_no_result_8,0
table_2_total_failed_9,8
table_2_total_no_result_9,0
table_2_total_failed_10,8
table_2_total_no_result_10,0
table_2_total_failed_11,8
table_2_total_no_result_11,0
table_2_total_failed_12,8
table_2_total_no_result_12,0
table_2_total_failed_13,8
table_2_total_no_result_13,0
table_2_total_failed_14,8
table_2_total_no_result_14,0
table_2_total_failed_15,8
table_2_total_no_result_15,0
table_2_total_failed_16,8
table_2_total_no_result_16,0
table_2_total_failed_17,8
table_2_total_no_result_17,0
table_2_total_failed_18,8
table_2_total_no_result_18,0
table_2_total_failed_19,8
table_2_total_no_result_19,0
table_2_total_failed_20,8
table_2_total_no_result_20,0
table_best_method_1_index,202
table_best_method_1_passed,18
table_best_method_1_failed,0
table_best_method_1_no_result,0
table_best_method_2_index,147
table_best_method_2_passed,11
table_best_method_2_failed,7
table_best_method_2_no_result,0
table_best_method_3_index,148
table_best_method_3_passed,11
table_best_method_3_failed,7
table_best_method_3_no_result,0
table_best_method_4_index,153
table_best_method_4_passed,11
table_best_method_4_failed,7
table_best_method_4_no_result,0
table_best_method_5_index,155
table_best_method_5_passed,11
table_best_method_5_failed,7
table_best_method_5_no_result,0
table_best_method_6_index,172
table_best_method_6_passed,11
table_best_method_6_failed,7
table_best_method_6_no_result,0
table_best_method_7_index,88
table_best_method_7_passed,10
table_best_method_7_failed,7
table_best_method_7_no_result,1
table_best_method_8_index,3
table_best_method_8_passed,10
table_best_method_8_failed,8
table_best_method_8_no_result,0
table_best_method_9_index,116
table_best_method_9_passed,10
table_best_method_9_failed,8
table_best_method_9_no_result,0
table_best_method_10_index,126
table_best_method_10_passed,10
table_best_method_10_failed,8
table_best_method_10_no_result,0
table_best_method_11_index,145
table_best_method_11_passed,10
table_best_method_11_failed,8
table_best_method_11_no_result,0
table_best_method_12_index,152
table_best_method_12_passed,10
table_best_method_12_failed,8
table_best_method_12_no_result,0
table_best_method_13_index,161
table_best_method_13_passed,10
table_best_method_13_failed,8
table_best_method_13_no_result,0
table_best_method_14_index,197
table_best_method_14_passed,10
table_best_method_14_failed,8
table_best_method_14_no_result,0
table_best_method_15_index,162
table_best_method_15_passed,10
table_best_method_15_failed,8
table_best_method_15_no_result,0
table_best_method_16_index,166
table_best_method_16_passed,10
table_best_method_16_failed,8
table_best_method_16_no_result,0
table_best_method_17_index,173
table_best_method_17_passed,10
table_best_method_17_failed,8
table_best_method_17_no_result,0
table_best_method_18_index,188
table_best_method_18_passed,10
table_best_method_18_failed,8
table_best_method_18_no_result,0
table_best_method_19_index,189
table_best_method_19_passed,10
table_best_method_19_failed,8
table_best_method_19_no_result,0
table_best_method_20_index,191
table_best_method_20_passed,10
table_best_method_20_failed,8
table_best_method_20_no_result,0
table_best_method_1_name,BP-FI
table_best_method_2_name,cramer
table_best_method_3_name,gainRatio
table_best_method_4_name,roughsetConsistency
table_best_method_5_name,symmetricalUncertain
table_best_method_6_name,su measure
table_best_method_7_name,sdwd
table_best_method_8_name,Extra Trees Classifier
table_best_method_9_name,rpart
table_best_method_10_name,null
table_best_method_11_name,binaryConsistency
table_best_method_12_name,mutualInformation
table_best_method_13_name,Banzhaf Ridge
table_best_method_14_name,R2
table_best_method_15_name,RF
table_best_method_16_name,Relief
table_best_method_17_name,spearman corr
table_best_method_18_name,DCSF
table_best_method_19_name,CFR
table_best_method_20_name,IWFS

